Bayesian constraints on dark matter halo properties using gravitationally-lensed supernovae

A hierarchical Bayesian method is applied to the analysis of Type-Ia supernovae (SNIa) observations to constrain the properties of the dark matter haloes of galaxies along the SNIa lines-of-sight via their gravitational lensing effect. The full joint posterior distribution of the dark matter halo parameters is explored using the nested sampling algorithm {\sc MultiNest}, which also efficiently calculates the Bayesian evidence, thereby facilitating robust model comparison. We first demonstrate the capabilities of the method by applying it to realistic simulated SNIa data, based on the real 3-year data release from the Supernova Legacy Survey (SNLS3). Assuming typical values for the halo parameters in our simulations, we find that a catalogue analogous to the existing SNLS3 data set is incapable of detecting the lensing signal, but a catalogue containing approximately three times as many SNIa does produce robust and accurate parameter constraints and model selection results for two halo models: a truncated singular isothermal sphere (SIS) and a Navarro--Frenk--White (NFW) profile, thereby validating our analysis methodology. In the analysis of the real SNLS3 data, contrary to previous studies, we obtain only a very marginal detection of a lensing signal and weak constraints on the halo parameters for the truncated SIS model, although these constraints are tighter than those obtained from the equivalent simulated SNIa data set. This difference is driven by a preferred value of $\eta \approx 1$ in the assumed scaling-law $\sigma \propto L^\eta$ between velocity dispersion and luminosity, which is somewhat higher than the canonical values of $\eta = \tfrac{1}{4}$ and $\eta = \tfrac{1}{3}$ for early and late-type galaxies, respectively, and leads to a stronger lensing effect by the halo. No detection of a lensing signal is made for the NFW model.

==> SNLensing-report.txt <==
From kts@ras.org.uk Wed Aug 22 16:29:39 2012
Date: Wed, 22 Aug 2012 10:28:56 -0400 (EDT)
From: kts@ras.org.uk
To: nkarp@fysik.su.se
Cc: nkarp@fysik.su.se, M.March@sussex.ac.uk, f.feroz@mrao.cam.ac.uk, mph@mrao.cam.ac.uk
Subject: MNRAS: MN-12-1716-MJ

Dear Miss Karpenka

I attach the reviewer's comments on your manuscript entitled "Bayesian constraints on dark matter halo properties using gravitationally-lensed supernovae", ref. MN-12-1716-MJ, which you submitted to Monthly Notices of the Royal Astronomical Society.

Moderate revision of your manuscript is requested before it is reconsidered for publication.

You should submit your revised version, together with your response to the reviewer's comments via the Monthly Notices ScholarOne Manuscripts site http://mc.manuscriptcentral.com/mnras .
Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions."  Under "Actions," click on "Create a Revision."  Your manuscript reference will be appended to denote a revision.

IMPORTANT: do not submit your revised manuscript as a new paper!

You will not be able to make your revisions to the originally submitted files of the manuscript held on ScholarOne Manuscripts.  Instead, you must delete the original files and abstract and replace them with your revised files.  Check that any requests for colour publication or online-only publication are correct.  Proof read the resulting PDF and HTML files that are generated carefully. If you have used a .bib file to generate your bibliography in Latex, please include this in your .tar archive along with the .bbl and .tex files; this will aid the editing and typesetting process.

When submitting your revised manuscript, you will be able to respond to the comments made by the reviewer in the space provided.  You should also use this space to document any changes you make to the original manuscript.  In order to expedite the processing of the revised manuscript, please be as specific as possible in your response to the reviewer.  It would also be very helpful if you could highlight the changed sections, e.g. by the use of colour, colour highlighting or bold typeface - this will not delay in any way the subsequent processing of your paper.

Because we are trying to facilitate timely publication of manuscripts submitted to MNRAS, your revised manuscript should be uploaded promptly. If you do not submit your revision within six months, we may consider it withdrawn and request it be resubmitted as a new submission.

Please note that, due to the tight schedule, any post-acceptance changes notified after the paper has gone into production (i.e. the day after the acceptance email is sent) cannot be incorporated into the paper before it is typeset. Such changes will therefore need to be made as part of the proof corrections. To avoid excessive proof corrections and the delay that these can cause, you are strongly encouraged to ensure that each version of your paper submitted to MNRAS is completely ready for publication!

I look forward to receiving your revised manuscript.

Regards,

Keith

--
Dr Keith T. Smith

Assistant Editor (MNRAS)
Royal Astronomical Society
Burlington House
Piccadilly
London W1J 0BQ

cc: all S1M-listed co-authors.


Reviewer's Comments:

This is a referee report for MN-12-1716-MJ, Karpenka, et al. 
"Bayesian constraints on dark matter halo properties using
gravitationally-lensed supernovae"


I thought the authors' technique for detecting lensing in supernova
 data is a good one and was well explained and demonstrated.  I
 thought the subject was well worth the investigation.

I am puzzled by some of the results and the authors' interpretation of
them.  They show that in all cases considered  a value for their 
parameter $\gamma$ of less than zero is strongly favored.  They say "This 
phenomenon was also noted by Jossen et al (2019b), but was erroneously
interpreted as being a constraint on the halo properties derived from
the SNIa data, which is clearly not the case since it occurs even in
the analysis of simulations containing no lensing signal."  I do not 
understand this statement.  Does it mean that even without data
$\gamma < 0$ is favored?  The analysis of a simulation without 
lensing should have constraints that limit the amount of lensing to
near zero so the constraint is coming from the lack of lens.  Why
does the analysis in other cases, for example those in section 5.2
with 500 supernovae, seem to favor a value for $\gamma$ that does not 
agree well with the input value of zero?  It also seems that a value 
of $\gamma$ ~ 1, leading to M \propto \sigma^3, is more natural and is
strongly disfavored in the analysis of the SN data.  Why isn't this a
significant result? The constraints on all the other parameters are
taken seriously in section 6.1.  If you were to redo the analysis of 
section 5 with a fiducial SIS model with \gamma = 1 instead of 
\gamma= 0 would the right value be recovered?  I think these issues 
need more explanation.  

On a related note, why is the strong disfavor of the NFW model, table
6, not taken as ruling out this model?  Instead it is interpreted as 
"No detection of a lensing signal is made for the NFW model."  The 
evidence for this model is much lower than the evidence for the SIS 
model so doesn't this mean that the data strongly favors the SIS?  
Couldn't it be said that the NFW model requires a level of lensing
that is not observed?  I would like this to be more clearly explained.

smaller comments:

In the second to last sentence of the abstract strong lensing is
mentioned, but the statement is not justified withing the text.

pg 2 frist full paragraph - typo "some several"

I don't believe $R_x$ or $R_c$ are defined within this paper.

Last paragraph of section 3.4.  I would like to see this procedure 
with the hidden variables more clearly outlined here.

Errors in the redshift of the supernovae are discussed, but errors in
the redshifts of the foreground galaxies are not.  Are they taken into 
account?  Do they need to be?

In section 6.2, it is written that the NFW model provides no constraints
on the parameters.  What about \lambda?  It seems constrained in figure
6.  Why is this not "meaningful"?  Is this constraint purely from the priors?


==> reply.txt <==
Dear Dr Smith,

Thank you for your email of 22nd August, forwarding the referee's
comments on our manuscript "Bayesian constraints on dark matter halo
properties using gravitationally-lensed supernovae",
ref. MN-12-1716-MJ, which we submitted to MNRAS.

Please find our responses to the referee's comments below.

Best regards,
Natallia Karpenka


Response to referee 
-------------------

We thank the referee for his positive comments regarding our general
technique for detecting gravitational lensing in supernovae data, and
we are pleased that the subject is considered well worth investigating.

We apologise for the delay in replying to the referee's comments,
which were very reasonable. In attempting to address some of the
referee's point, however, we have been led into a much deeper and more
lengthy study than we had first envisaged. 

As a result, the paper has changed substantially. In particular, to
address the central question of the significance of the detection of
the lensing signal (if any), we have explored through simulation the
range of log-evidence values that can result from the analysis of sets
of 162 and 500 SNIa, and we describe our finding in considerable
detail in the paper. In short, we find that the significance of the
lensing signal detection depends crucially on whether the sample
contains one or more highly magnified SNIa. We have also considered
the effect of the widths of our assumed priors on the derived
log-evidence values. This has resulted in the inclusion of several
extra plots and considerable associated discussion. To avoid the paper
having the form of an `Excel Spreadsheet' of results for different
combinations of simulated/real data and SIS/NFW halo model, we have
taken the significant step of removing the analysis of the NFW model
throughout. This obviously limits the extent to which we can perform
model selection but, as we stated in the original paper, the
parameterisation we adopted for the NFW profile has some shortcomings,
and so we feel it is better to concentrate our analysis on the tSIS
model, since this is the model used by all the previous authors in
this area. We hope, in due course, to return to the NFW model,
parameterised in more physically meaningful manner, and present the
results in a future publication.

In answer to the referee's individual comments, we make the following
responses.

1. "I am puzzled by some of the results and the authors' interpretation of
them.  They show that in all cases considered  a value for their 
parameter $\gamma$ of less than zero is strongly favored.  They say "This 
phenomenon was also noted by Jossen et al (2019b), but was erroneously
interpreted as being a constraint on the halo properties derived from
the SNIa data, which is clearly not the case since it occurs even in
the analysis of simulations containing no lensing signal."  I do not 
understand this statement.  Does it mean that even without data
$\gamma < 0$ is favored?  The analysis of a simulation without 
lensing should have constraints that limit the amount of lensing to
near zero so the constraint is coming from the lack of lens.  Why
does the analysis in other cases, for example those in section 5.2
with 500 supernovae, seem to favor a value for $\gamma$ that does not 
agree well with the input value of zero?  It also seems that a value 
of $\gamma$ ~ 1, leading to M \propto \sigma^3, is more natural and is
strongly disfavored in the analysis of the SN data.  Why isn't this a
significant result? The constraints on all the other parameters are
taken seriously in section 6.1.  If you were to redo the analysis of 
section 5 with a fiducial SIS model with \gamma = 1 instead of 
\gamma= 0 would the right value be recovered?  I think these issues 
need more explanation. " 

The preference for gamma < 0 is a curious finding, but one that we
consistently recover.  It is indeed the case that gamma < 0 is
favoured even in the analysis of simulated data without a lensing
signal. Such values do precisely limit the amount of lensing, thereby
enabling the data to be fitted. As we quote in the paper, "from (13)
and (17), one sees that a negative value of gamma allows for a smaller
value of the truncation radius rt to ‘offset’ an increase in the
velocity dispersion sigma, thereby reducing the lensing signal
produced by the putative halo, as required to be consistent with
simulated data containing no lensing signal." 

We agree with the referee that gamma=1 is a more natural value. We had
previously set gamma=0 to be consistent with the earlier study by
Jonsson et al., but we have now re-done all our simulations using
gamma=1. For the median simulated 162 SNIa sample, the parameter
constraints in Fig.3 show that the true value is contained within the
95% contour in all but one of the 2D marginals. It is clear, however,
that the posteriors are peaked at large negative values of gamma, as
explained above. In short, the standard parameterisation for the tSIS
halo used in the literature has regions of the parameter space that
supress the lensing signal. For limited data, which are insufficient
to detect the lensing signal, the model therefore prefers these
regions of parameter space. Nonetheless, gamma=1 is not ruled out.
For the median simulated 500 SNIa sample, the parameter constraints in
Fig.6 show that the true value is well-contained within the main lobe
of probability in each of the 2D marginals, since the data are of
sufficient quality to detect the lensing signal.


2. "On a related note, why is the strong disfavor of the NFW model, table
6, not taken as ruling out this model?  Instead it is interpreted as 
"No detection of a lensing signal is made for the NFW model."  The 
evidence for this model is much lower than the evidence for the SIS 
model so doesn't this mean that the data strongly favors the SIS?  
Couldn't it be said that the NFW model requires a level of lensing
that is not observed?  I would like this to be more clearly explained."

As discussed above, we have now remove the NFW analysis from the paper.


3. "In the second to last sentence of the abstract strong lensing is
mentioned, but the statement is not justified withing the text."

The referee is correct that this original statement was not
justified. Indeed, it only holds under the assumption that eta is
positive, and so we have removed this statement.


4. " pg 2 frist full paragraph - typo "some several" "

Corrected.


5. "I don't believe $R_x$ or $R_c$ are defined within this paper."

These were defined in Table 1, but we have now added a further
description at the end of Section 3.4.


6. "Last paragraph of section 3.4.  I would like to see this procedure 
with the hidden variables more clearly outlined here."

The hidden variables procedure is described in considerable detail in
our companion paper March et al. (2012). We therefore disagree with
the referee on this point, and consider that a reference to this paper
is sufficient.


7. "Errors in the redshift of the supernovae are discussed, but errors in
the redshifts of the foreground galaxies are not.  Are they taken into 
account?  Do they need to be?"

The errors in the foreground galaxies are not taken into account. In
order to do this, one would have to drawn from the relevant
probability distribution for the galaxy redshifts, which may result in
galaxies moving from the foreground to the background of the
SNe. Consequently, at each likelihood (or chi-squared) call, one would
have to recalculate the lines of sight, which is computationally
infeasible. We note that these errors are probably too small to make a
significant effect and that no other study has included them in the
analysis.


8. "In section 6.2, it is written that the NFW model provides no constraints
on the parameters.  What about \lambda?  It seems constrained in figure
6.  Why is this not "meaningful"?  Is this constraint purely from the priors?"

As mentioned above, we have removed the NFW analysis from the paper.






==> reply2.txt <==
We thank the referee for his/her remaining comments, to which we make
the following responses.

> I think the authors revisions have been significant and useful in
> clarifying the paper.  I think the paper could be published at this
> stage - although there are a few misspellings and typos to clean up.
> One being that the "km s^-1" in the text is "km s^1" in my copy.  I do
> have a couple of comments the authors might want to consider however.

We have spell-checked the paper and indeed found a number of typos,
which have now been corrected. We have also corrected the typo in the 
units mentioned above.

> The preferred negative values for \gamma still bother me to some
> extent.  Some of the degeneracy in the parameters might be reduced
> by using a r_t-L relation instead of an r_t-\sigma relation.  This
> way the normalization of the relation will depend on one free
> parameter r_* and not the combination of three
> (r_*/\sigma_*^\gamma).  This could brake the coupling between \eta
> and \gamma.

We agree that the preference for negative values of gamma is an
interesting feature. We have added a footnote near the end of Section
3.3, mentioning the possibility of using a r_t-L relation directly.

> The cosmology is held fixed in this analysis.  I wonder if some of
> the preference for negative \gamma might be from a lack of
> magnifications below one.  Adjusting the cosmology would have an
> effect on this.

We have, in fact, re-run our analysis for a number of different
(reasonable) cosmologies, but the constraints on gamma are not greatly
altered.





